The Development of WIFIS: a Wide Integral Field Infrared Spectrograph

We present the current results from the development of a wide integral field infrared spectrograph (WIFIS). WIFIS offers an unprecedented combination of etendue and spectral resolving power for seeing-limited, integral field observations in the 0.9-1.8 um range and is most sensitive in the 0.9-1.35 um range. Its optical design consists of front-end re-imaging optics, an all-reflective image slicer-type, integral field unit (IFU) called FISICA, and a long-slit grating spectrograph back-end that is coupled with a HAWAII 2RG focal plane array. The full wavelength range is achieved by selecting between two different gratings. By virtue of its re-imaging optics, the spectrograph is quite versatile and can be used at multiple telescopes. The size of its field-of-view is unrivalled by other similar spectrographs, offering a 4.5" x 12" integral field at a 10-meter class telescope (or 20" x 50" at a 2.3-meter telescope). The use of WIFIS will be crucial in astronomical problems which require wide-field, two-dimensional spectroscopy such as the study of merging galaxies at moderate redshift and nearby star/planet-forming regions and supernova remnants. We discuss the final optical design of WIFIS, and its predicted on-sky performance on two reference telescope platforms: the 2.3-m Steward Bok telescope and the 10.4-m Gran Telescopio Canarias. We also present the results from our laboratory characterization of FISICA. IFU properties such as magnification, field-mapping, and slit width along the entire slit length were measured by our tests. The construction and testing of WIFIS is expected to be completed by early 2013. We plan to commission the instrument at the 2.3-m Steward Bok telescope at Kitt Peak, USA in Spring 2013.

==> notes.txt <==
IFU image slicer is better than lens let array is better because for wide field because it coarse sampling but higher throughput

For AO, image slicer introduces more wavefront errors compared to lens let arrays made with low index of refraction material

Disadvantage of image slicer based IFU is the packaging. It is usually much more bulky than a lens let array

Sampling should be around 2

2 or 2.5, is more about how well can you implement Nyquist sampling. Theoretically you only need 2 but in practice might need to more
 
Wavelength solution -> change to wavelength mapping 

uncooled -> enclosure and optics outside the dewar

Make explicit that what we are really want to do is optimize wavelength in the z and J band, but take what we can get in H-band. 

Use less "we", just be direct

Title for section 3 needs to be change

We carried out -> we conducted

Double-check m=2 shorter wavelength overlap on the detector

Newport master grating, and we are using the replica


==> slit_widthEE80.txt <==
#Number of the slitlet (1-22),  averaged slit width in um
       1      153.266
       2      139.736
       3      155.795
       4      149.492
       5      141.322
       6      139.420
       7      130.360
       8      150.658
       9      157.922
      10      148.323
      11      153.780
      12      144.654
      13      155.045
      14      129.596
      15      157.416
      16      137.271
      17      154.612
      18      158.896
      19      176.917
      20      169.477
      21      180.735
      22      186.998


==> slit_widthEE90.txt <==
#Number of the slitlet (1-22),  averaged slit width in um
       1      207.837
       2      189.105
       3      206.199
       4      206.756
       5      189.304
       6      189.566
       7      175.447
       8      196.398
       9      208.323
      10      194.444
      11      207.301
      12      187.673
      13      202.859
      14      168.434
      15      206.721
      16      180.202
      17      202.044
      18      205.052
      19      225.680
      20      221.573
      21      233.366
      22      227.349


==> slit_width_ss.txt <==
Number of the slitlet (1-22),  averaged slit width in um,  one sigma slit width error


==> wifis_sensitivity_short.txt <==
# WIFIS Sensitivity point source
#10 sigma, 1 hour integration
#0.4 e-/s thermal flux
#
#		GTC		Bok
#min	max	low	high	low	high
0.90	0.95	20.75	21.0	17.45	17.7
0.95	1.00	21.0	21.35	17.7	18.0
1.00	1.05	21.35	21.5	18.0	18.2
1.05	1.10	21.5	21.6	18.2	18.3
1.10	1.15	21.6	21.7	18.3	18.35
1.15	1.20	21.7	21.75	18.35	18.4
1.20	1.25	21.75	21.8	18.4	18.45
1.25	1.30	21.8	21.8	18.45	18.5
1.30	1.35	21.8	21.7	18.5	18.4
